F-Theory and the Landscape of Intersecting D7-Branes

In this work, the moduli of D7-branes in type IIB orientifold compactifications and their stabilization by fluxes is studied from the perspective of F-theory. In F-theory, the moduli of the D7-branes and the moduli of the orientifold are unified in the moduli space of an elliptic Calabi-Yau manifold. This makes it possible to study the flux stabilization of D7-branes in an elegant manner. To answer phenomenological questions, one has to translate the deformations of the elliptic Calabi-Yau manifold of F-theory back to the positions and the shape of the D7-branes. We address this problem by constructing the homology cycles that are relevant for the deformations of the elliptic Calabi-Yau manifold. We show the viability of our approach for the case of elliptic two- and three-folds. Furthermore, we discuss consistency conditions related to the intersections between D7-branes and orientifold planes which are automatically fulfilled in F-theory. Finally, we use our results to study the flux stabilization of D7-branes on the orientifold $K3\times T^2/\Z_2$ using F-theory on $K3\times K3$. In this context, we derive conditions on the fluxes to stabilize a given configuration of D7-branes. This thesis furthermore contains an introduction to F-theory and a brief review of some mathematical background.

==> dia.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{dia.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(6291,4135)(179,-4559)
\put(3273,-2780){\makebox(0,0)[b]{\smash{{\SetFigFont{14}{16.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$B$}%
}}}}
\put(2433,-3975){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}+axiodilaton}%
}}}}
\put(2433,-3766){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}deformations of $\op\sim -2K_B$}%
}}}}
\put(2433,-3437){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$H_2(B)=H_2^+(X)$}%
}}}}
\put(2433,-3180){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}K\"ahler moduli}%
}}}}
\put(233,-1517){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}K\"ahler moduli}%
}}}}
\put(233,-1706){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$H_2(Z)=H_2^+(X)\oplus H_2(T^2)$}%
}}}}
\put(233,-2010){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}CS moduli}%
}}}}
\put(233,-2196){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$H_3(Z)=H_2^-(X)\otimes H_1(T^2)$}%
}}}}
\put(1140,-1225){\makebox(0,0)[b]{\smash{{\SetFigFont{14}{16.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$Z=X\times T^2 / \Z_2$}%
}}}}
\put(4702,-1565){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}K\"ahler moduli}%
}}}}
\put(4702,-1799){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$H^{(1,1)}_+(X)$}%
}}}}
\put(4702,-2103){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}CS moduli}%
}}}}
\put(4680,-2291){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$H^{2}_-(X)$}%
}}}}
\put(5553,-1232){\makebox(0,0)[b]{\smash{{\SetFigFont{14}{16.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$K3$ double cover}%
}}}}
\put(4681,-2536){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}+ axiodilaton}%
}}}}
\end{picture}%


==> resc2z2.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{resc2z2.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFontNFSS\undefined%
\gdef\SetFigFontNFSS#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(10464,5086)(3136,-6556)
\end{picture}%

